Quasi-Periodic Variability in NGC 5408 X-1

We report the discovery with XMM-Newton of quasiperiodic variability in the 0.2 - 10 keV X-ray flux from the ultraluminous X-ray source NGC 5408 X-1. The average power spectrum of all EPIC-pn data reveals a strong 20 mHz QPO with an average amplitude (rms) of 9%, and a coherence of Q~6. In a 33 ksec time interval when the 20 mHz QPO is strongest we also find evidence for a 2nd QPO peak at 15 mHz. This is the first indication for a close pair of QPOs in a ULX source. Interestingly, the frequency ratio of this QPO pair is inconsistent with 3:2 at the 3sigma level, but is consistent with a 4:3 ratio. A powerlaw noise component with slope near 1.5 is also present below 0.1 Hz with evidence for a break to a flatter slope at about 3 mHz. The source shows substantial broadband variability, with a total amplitude (rms) of about 30% in the 0.1 - 100 mHz frequency band, and there is strong energy dependence to the variability. We discuss the implications of these findings in the context of models for ULXs, and their implications for the object's mass.

==> lett.txt <==
Dear Luigi,

I have read the referee's report on our paper, "Quasi-Periodic
Variability in NGC 5408 X-1,"  and would like to thank the referee for
his/her positive and helpful comments.  I have uploaded a revised manuscript
taking into account the referee's suggestions.  Changes are modest, but
I describe them briefly below.  

Best regards,

Tod (for the authors)


We thank the referee for pointing out to us the status of various QPO
type definitions and the possible connections with the QPOs we see in
NGC 5408 X-1.  We now include a short discussion in Section 3 on the
several QPO types identified in Galactic systems, and include
citations to the relevant literature (as suggested and provided by the
referee). We now point out that the QPO pair in X-1 might be related
to two QPO types, and the 4:3 ratio is intriquing in this context, but
based on the single detection and lack of time lag information we
think it's not yet possible to be definitive on this.

We also updated the references to include the proper citations for the 
relation between break and QPO frequency (and with energy).

For the minor comments to the text we now include a citation to the 
McHardy reference, and we updated the citation for the energy dependence of
the break frequency. 

On the first report for the break frequency in a ULX power spectrum
(in the M82 ULX), we found that the publication date for Dewangan,
Titarchuk \& Griffiths (2006) slightly preceeded that of the
Mucciarelli et al. (2006) reference. Based on the closeness in time of
these two papers it appears likely that the work was being carried out
independently and nearly simultaneously.  Without having anything else
to go on, we now include both citations when introducing the detection
of the break frequency.



 

